Nonlinear Data-Enabled Prediction and Control

The Willems' fundamental lemma, which characterizes linear dynamics with measured trajectories, has found successful applications in controller design and signal processing, which has driven a broad research interest in its extension to nonlinear systems. In this work, we propose to apply the fundamental lemma to a reproducing kernel Hilbert space in order to extend its application to a class of nonlinear systems and we show its application in prediction and in predictive control.

==> data/model_ctrl.dat <==
t ref y
0.01 -0.1 -0.826137844942055
0.02 -0.1 -0.654126004951636
0.03 -0.1 -0.464496135466507
0.04 -0.1 -0.290879541246444
0.05 -0.1 -0.249175143197113
0.06 -0.1 -0.196273208227184
0.07 -0.1 -0.118060377177852
0.08 -0.1 -0.194371467828544
0.09 -0.1 -0.110599388913346
0.1 -0.1 -0.129910968869154
0.11 -0.1 -0.115190445217669
0.12 -0.1 -0.121615011238942
0.13 -0.1 -0.105589949095648
0.14 -0.1 -0.117960297257758
0.15 -0.1 -0.117960297257758
0.16 -0.1 -0.117960297257758
0.17 -0.1 -0.117960297257758
0.18 -1 -0.341447282333823
0.19 -1 -0.493035612686202
0.2 -1 -0.620584670954782
0.21 -1 -0.685618167912771
0.22 -1 -0.713129595696667
0.23 -1 -0.748026950032916
0.24 -1 -0.790407069370306
0.25 -1 -0.829775982703429
0.26 -1 -0.861651124623769
0.27 -1 -0.909133636068938
0.28 -1 -0.947961627908707
0.29 -1 -0.973191572321796
0.3 -1 -1.00789650466524
0.31 -1 -1.04288716214311
0.32 -1 -1.02895536605194
0.33 -1 -1.01341802403335
0.34 -1 -1.0297517359921
0.35 -1 -0.975172081375734
0.36 -1 -0.99556868148133
0.37 -1 -1.01721251507815
0.38 -1 -1.01988321711597
0.39 -1 -1.00562578046602
0.4 -1 -1.00262578046602
0.41 -1 -1.00262578046602


==> data/motor_nmpc.dat <==
t y
0.01 -0.8261
0.02 -0.649534819939672
0.03 -0.498933723005375
0.04 -0.391852600749471
0.05 -0.313203729456318
0.06 -0.255791781831029
0.07 -0.213834012644671
0.08 -0.18317709076635
0.09 -0.160776352041153
0.1 -0.144408457305046
0.11 -0.132448657016295
0.12 -0.123709794332463
0.13 -0.117324426432147
0.14 -0.11265872514909
0.15 -0.109249560815688
0.16 -0.106758530905466
0.17 -0.104938369303628
0.18 -0.262650840867702
0.19 -0.394097617086145
0.2 -0.501747704337643
0.21 -0.5903587626372
0.22 -0.663190077422584
0.23 -0.723077479857829
0.24 -0.772315248860608
0.25 -0.812798659430118
0.26 -0.846083862607792
0.27 -0.873450829822974
0.28 -0.895951825779469
0.29 -0.914452047133917
0.3 -0.929662847794341
0.31 -0.94216910149873
0.32 -0.95245168847126
0.33 -0.960905986420482
0.34 -0.96785707314275
0.35 -0.973572226183054
0.36 -0.978271199966242
0.37 -0.982134675617666
0.38 -0.985311208366687
0.39 -0.987922939671865
0.4 -0.990070293705142
0.41 -0.991835838780581


==> data/motor_pred.dat <==
t meas1 pred1 real1 meas2 pred2 real2 meas3 pred3 real3 meas4 pred4 real4
0 -0.14140999116059 NaN NaN -1.06774190868633 NaN NaN -1.22971590626821 NaN NaN -0.734398981725823 NaN NaN
0.01 -0.104772434968258 NaN NaN -1.08961574448144 NaN NaN -1.24216526075602 NaN NaN -0.786026716021011 NaN NaN
0.02 -0.0818378260848752 NaN NaN -1.09767606998897 NaN NaN -1.25631487214259 NaN NaN -0.828589985734748 NaN NaN
0.03 -0.0822016289741727 NaN NaN -1.09664825570922 NaN NaN -1.25822450517649 NaN NaN -0.867459673796928 NaN NaN
0.04 -0.078724424429725 NaN NaN -1.091697990151 NaN NaN -1.23368807082123 NaN NaN -0.905637738182462 NaN NaN
0.05 -0.0578975062355857 NaN NaN -1.06091593847795 NaN NaN -1.20727800631465 NaN NaN -0.944762667287588 NaN NaN
0.06 -0.0258411546900326 NaN NaN -1.01747865872799 NaN NaN -1.1406768224791 NaN NaN -0.97443976756036 NaN NaN
0.07 -0.0238391738714965 NaN NaN -0.981660865934539 NaN NaN -1.05667123020391 NaN NaN -1.00457175418052 NaN NaN
0.08 -0.033084001973039 NaN NaN -0.938930026533768 NaN NaN -0.971114010097614 NaN NaN -1.03867327500372 NaN NaN
0.09 -0.0419345255357915 NaN NaN -0.909242042192469 NaN NaN -0.90790945235964 NaN NaN -1.07015065385129 NaN NaN
0.1 -0.0382246522184299 NaN NaN -0.89245008002843 NaN NaN -0.864695804995543 NaN NaN -1.09910469749512 NaN NaN
0.11 -0.0551084437809286 NaN NaN -0.897169503995212 NaN NaN -0.848829728314531 NaN NaN -1.12531326496828 NaN NaN
0.12 -0.0695902821662398 NaN NaN -0.922381595531289 NaN NaN -0.842225166024886 NaN NaN -1.14999095345106 NaN NaN
0.13 -0.103582622379237 NaN NaN -0.932450405424362 NaN NaN -0.866660367396672 NaN NaN -1.17590458420359 NaN NaN
0.14 -0.111014636424678 NaN NaN -0.964466964531748 NaN NaN -0.916427375010352 NaN NaN -1.20098329751733 NaN NaN
0.15 -0.106568763967759 NaN NaN -0.992316036037823 NaN NaN -0.958056033417907 NaN NaN -1.22047374255129 NaN NaN
0.16 -0.0968018791962193 NaN NaN -1.01586292910106 NaN NaN -0.980276041785228 NaN NaN -1.24292546128688 NaN NaN
0.17 -0.0997160033519309 NaN NaN -1.04129751604631 NaN NaN -1.00290023185953 NaN NaN -1.26566970313284 NaN NaN
0.18 -0.109840287062527 NaN NaN -1.06206785517841 NaN NaN -1.00494909973813 NaN NaN -1.28583069504418 NaN NaN
0.19 -0.139776182258025 NaN NaN -1.09208223683237 NaN NaN -0.974757725713678 NaN NaN -1.303205063352 NaN NaN
0.2 -0.151900145389339 NaN NaN -1.13656634651384 NaN NaN -0.908527359981593 NaN NaN -1.32205913893566 NaN NaN
0.21 -0.166945646407097 NaN NaN -1.16647881219804 NaN NaN -0.84122062389527 NaN NaN -1.32034778956733 NaN NaN
0.22 -0.173150227628692 NaN NaN -1.1969992675103 NaN NaN -0.734476669475763 NaN NaN -1.30474084596537 NaN NaN
0.23 -0.186788915581517 NaN NaN -1.22688754759527 NaN NaN -0.637645414225569 NaN NaN -1.27019818549956 NaN NaN
0.24 -0.206195936570008 NaN NaN -1.26041668567607 NaN NaN -0.519457776675734 NaN NaN -1.21818561879981 NaN NaN
0.25 -0.224224023546642 NaN NaN -1.29313370741913 NaN NaN -0.401298865191549 NaN NaN -1.17400574571381 NaN NaN
0.26 -0.235100477516977 NaN NaN -1.31604826655969 NaN NaN -0.323646189378904 NaN NaN -1.14737301900356 NaN NaN
0.27 -0.272359274386571 NaN NaN -1.33488368323147 NaN NaN -0.243463428061711 NaN NaN -1.11104714826222 NaN NaN
0.28 -0.305658301557447 NaN NaN -1.3530321858119 NaN NaN -0.135283686786302 NaN NaN -1.09223044528288 NaN NaN
0.29 -0.358329429295097 NaN NaN -1.37236743493651 NaN NaN -0.0474001988914365 NaN NaN -1.07864169415984 NaN NaN
0.3 -0.404028193610658 NaN NaN -1.3986339276468 NaN NaN 0.0277434595912259 NaN NaN -1.03667614745563 NaN NaN
0.31 -0.435324053984664 NaN NaN -1.41913724950652 NaN NaN 0.0867351511446846 NaN NaN -0.981862890875291 NaN NaN
0.32 -0.465034047248073 NaN NaN -1.43541383479327 NaN NaN 0.144422253143693 NaN NaN -0.908492820879302 NaN NaN
0.33 -0.478493493245842 NaN NaN -1.461118821625 NaN NaN 0.194113829761801 NaN NaN -0.834001539220386 NaN NaN
0.34 -0.473458570237924 NaN NaN -1.48657701700353 NaN NaN 0.21659823887665 NaN NaN -0.737220203936107 NaN NaN
0.35 -0.491316440072873 NaN NaN -1.50128969723486 NaN NaN 0.213616194133748 NaN NaN -0.667172762850991 NaN NaN
0.36 -0.498728308888698 NaN NaN -1.49197197624289 NaN NaN 0.218093657351214 NaN NaN -0.612583736935024 NaN NaN
0.37 -0.503440809013424 NaN NaN -1.46443827022659 NaN NaN 0.230679629558469 NaN NaN -0.583602473032034 NaN NaN
0.38 -0.523532905717464 NaN NaN -1.40783275149161 NaN NaN 0.246136994570011 NaN NaN -0.555998841457236 NaN NaN
0.39 -0.535333458589997 NaN NaN -1.33246984443673 NaN NaN 0.253958275022082 NaN NaN -0.523580504087814 NaN NaN
0.4 -0.547516596849819 -0.547516596849819 -0.547516596849819 -1.27230319469463 -1.27230319469463 -1.27230319469463 0.267641292584399 0.267641292584399 0.267641292584399 -0.490124878007712 -0.490124878007712 -0.490124878007712
0.41 NaN -0.576400653494824 -0.568044183921785 NaN -1.20469628962607 -1.21620662455128 NaN 0.23271490238611 0.278497628316897 NaN -0.469798408773515 -0.461185853138802
0.42 NaN -0.58866263396165 -0.576610590223021 NaN -1.16799471200025 -1.16532665264455 NaN 0.256272714354958 0.306819655594844 NaN -0.418000500984267 -0.405431332463704
0.43 NaN -0.588999604270972 -0.573243034477936 NaN -1.14076652292563 -1.13907017086212 NaN 0.275891088859484 0.326242310459297 NaN -0.365888694641494 -0.349095906830958
0.44 NaN -0.588685490302881 -0.568490996019217 NaN -1.11625442824891 -1.13207113142316 NaN 0.291962093581033 0.342860680897819 NaN -0.322603767761859 -0.304101369086232
0.45 NaN -0.568813701347643 -0.5490431752784 NaN -1.12728371896494 -1.13296340477286 NaN 0.312419550597056 0.35351880487484 NaN -0.317091920459897 -0.300338338050756
0.46 NaN -0.533195241824359 -0.513862963539868 NaN -1.12996963568389 -1.14218044535478 NaN 0.332376689710099 0.364728049471782 NaN -0.335821508610807 -0.318942852192262
0.47 NaN -0.521902186430215 -0.509565872183199 NaN -1.13943087408433 -1.15361898826654 NaN 0.354410361643736 0.376727444158912 NaN -0.358129190128243 -0.338031083100073
0.48 NaN -0.522153640645358 -0.508107309746902 NaN -1.14757607707827 -1.16746042910742 NaN 0.383473366340878 0.393682620831351 NaN -0.396479241270772 -0.381261333733622
0.49 NaN -0.518875814994917 -0.50963047119401 NaN -1.13501924402905 -1.18275505920588 NaN 0.400019148259513 0.399492552782383 NaN -0.456197601070502 -0.443752420906222
0.5 NaN -0.535420049998218 -0.518248514437452 NaN -1.13886984204966 -1.19251521666803 NaN 0.417612410709122 0.406974827920512 NaN -0.508811737727076 -0.509534618378301
0.51 NaN -0.564734407460686 -0.544560062409555 NaN -1.14985833229569 -1.19165299947267 NaN 0.440393330456266 0.411121738819513 NaN -0.562165495303164 -0.567434754476424
0.52 NaN -0.608022832258608 -0.590141069853621 NaN -1.14109713736487 -1.18425739841 NaN 0.451045644437555 0.410568394582461 NaN -0.61111191299777 -0.614664812639603
0.53 NaN -0.664460472254003 -0.646881090796072 NaN -1.12626583158275 -1.16379302394459 NaN 0.451354721944265 0.402248627949775 NaN -0.643111329314712 -0.649277821646349
0.54 NaN -0.71025379406681 -0.700026519458296 NaN -1.09923850721073 -1.14276214476004 NaN 0.438099449409412 0.390156425777128 NaN -0.663535835212254 -0.670231981400034
0.55 NaN -0.762780295761292 -0.752658004252938 NaN -1.07750995779281 -1.11634843403548 NaN 0.412469272424162 0.373280377765921 NaN -0.687292772639307 -0.689634155220737
0.56 NaN -0.809238316681494 -0.800025874538125 NaN -1.07283350365208 -1.10052655241094 NaN 0.397758180674362 0.369020585679601 NaN -0.705804262837221 -0.698625024024383
0.57 NaN -0.857892287981947 -0.855330928590495 NaN -1.07116684784201 -1.09627997336563 NaN 0.379423056300657 0.36387726334653 NaN -0.691144912926158 -0.683970963372978
0.58 NaN -0.898458218439162 -0.898394507437398 NaN -1.07591214322533 -1.09795379431748 NaN 0.369699927051297 0.366766095491046 NaN -0.66242428379214 -0.664047515657138
0.59 NaN -0.935907687426303 -0.938322562953207 NaN -1.08778803470082 -1.1078287117493 NaN 0.377394572354726 0.380039351584335 NaN -0.614262373918908 -0.622422511376453
0.6 NaN -0.970130322273786 -0.972591011600578 NaN -1.1092462916515 -1.1235788241067 NaN 0.397033178964167 0.400613075416426 NaN -0.579785920426095 -0.587887033428298
0.61 NaN -0.992951653482193 -0.99725798680891 NaN -1.12282420945993 -1.14209736039522 NaN 0.414808233459118 0.411704379117597 NaN -0.548361173270774 -0.559726776817507
0.62 NaN -1.0137873315538 -1.0256672548748 NaN -1.14353304632343 -1.16214480218619 NaN 0.430039987214421 0.417054679091242 NaN -0.516861662632975 -0.526044012746812
0.63 NaN -1.03240887894064 -1.05583095362102 NaN -1.16604300336564 -1.18099251855528 NaN 0.439789169462706 0.416654189531337 NaN -0.495935752717745 -0.512115020954869
0.64 NaN -1.03889700569059 -1.06892554562773 NaN -1.17886920378184 -1.20421136254865 NaN 0.451817685356196 0.414923961296904 NaN -0.507859702091626 -0.533056186279314
0.65 NaN -1.05788574894493 -1.09884228795657 NaN -1.19510962382334 -1.22855354407913 NaN 0.448073973238985 0.402085569272184 NaN -0.524115656852217 -0.543779154667751
0.66 NaN -1.07552488974082 -1.12601371246096 NaN -1.2134935595472 -1.23794143629923 NaN 0.427712891338329 0.380911657607561 NaN -0.563075074014593 -0.575354639882402
0.67 NaN -1.1035754578182 -1.16397252166131 NaN -1.21224374626116 -1.23447333838392 NaN 0.387972389909836 0.344846956916225 NaN -0.595479851565667 -0.591423207660181
0.68 NaN -1.13182041299057 -1.20170065737337 NaN -1.21714375967694 -1.25114648179485 NaN 0.344237993436842 0.31153497604056 NaN -0.637915443879986 -0.637632494303628
0.69 NaN -1.1526485961303 -1.2289504627185 NaN -1.21114103535359 -1.24563612226995 NaN 0.30374147107498 0.282031948817629 NaN -0.671008254987178 -0.685835193293915
0.7 NaN -1.17373770408106 -1.25412456288327 NaN -1.22032544802387 -1.25590806712524 NaN 0.27148977504808 0.260535722540407 NaN -0.695274782475997 -0.719703936323415


==> data/pendulum_data.dat <==
t y
0.04 1.42438106135139
0.08 1.43458060794502
0.12 1.43627973413133
0.16 1.42944165325606
0.2 1.4141904544597
0.24 1.39067895414751
0.28 1.35856156527399
0.32 1.31822272194949
0.36 1.27036054815251
0.4 1.2145428989811
0.44 1.15036741269991
0.48 1.07781375744574
0.52 0.996514485602044
0.56 0.907515414215746
0.6 0.81265309873474
0.64 0.713722922641917
0.68 0.612149635568083
0.72 0.506022303166986
0.76 0.393311237853554
0.8 0.275466865455739
0.84 0.156239546986021
0.88 0.0379466936573613
0.92 -0.0811861246475187
0.96 -0.202216419021746
1 -0.32114302356831
1.04 -0.43677556192003
1.08 -0.551568014838644
1.12 -0.663326504387621
1.16 -0.770101891614846
1.2 -0.871177625586197
1.24 -0.966781971876225
1.28 -1.05604256496316
1.32 -1.13809317145577
1.36 -1.21325387270842
1.4 -1.28122932835866
1.44 -1.34163404892294
1.48 -1.39424834511727
1.52 -1.43915261370397
1.56 -1.47631902845117
1.6 -1.50585627743642
1.64 -1.52763828063047
1.68 -1.54175103296336
1.72 -1.54825091592478
1.76 -1.54714191569854
1.8 -1.53835464299317
1.84 -1.52186492904386
1.88 -1.49775377951284
1.92 -1.46598184760878
1.96 -1.42660420949301
2 -1.37976257290878
2.04 -1.32518069141358
2.08 -1.26284730637345
2.12 -1.19270404388748
2.16 -1.11547723106326
2.2 -1.03240597230134
2.24 -0.942660719281526
2.28 -0.846492182342256
2.32 -0.744978619929977
2.36 -0.63775070011147
2.4 -0.525674500571219
2.44 -0.410971800679
2.48 -0.295815113791195
2.52 -0.181486671066255
2.56 -0.0674925680648698
2.6 0.0463500652448851
2.64 0.158389212020181
2.68 0.268736797870532
2.72 0.378065678104895
2.76 0.485424597699548
2.8 0.587827370243766
2.84 0.683330787118883
2.88 0.773560934202153
2.92 0.859386951019878
2.96 0.940651507549856
3 1.01635204949637
3.04 1.0845505697181
3.08 1.14538271338808
3.12 1.19937781369632
3.16 1.24648118180292
3.2 1.28632886801585
3.24 1.31806874222863
3.28 1.34193963801142
3.32 1.35786817214979
3.36 1.36592596802757
3.4 1.36614623258247
3.44 1.35780341896153
3.48 1.34059515282887
3.52 1.31491432502783
3.56 1.28082390660234
3.6 1.238859614689
3.64 1.18991179194182
3.68 1.1335676583967
3.72 1.06930184571253
3.76 0.998082643359347
3.8 0.919682100343855
3.84 0.833892045754798
3.88 0.742478862693539
3.92 0.645261679987247
3.96 0.542132927444438
4 0.436109656428348
4.04 0.328871118052526
4.08 0.220684083315417
4.12 0.11236113615951
4.16 0.00176274449580428
4.2 -0.112389578980343
4.24 -0.227663513755283
4.28 -0.340679231861639
4.32 -0.449687013690745
4.36 -0.555118890719542
4.4 -0.65690637634979
4.44 -0.754920799084749
4.48 -0.849626944695212
4.52 -0.939316287087869
4.56 -1.02280511894552
4.6 -1.10020174263785
4.64 -1.17163664631911
4.68 -1.23587142621188
4.72 -1.29222011162794
4.76 -1.34096152704956
4.8 -1.38173535721704
4.84 -1.41450333482826
4.88 -1.43926572732133
4.92 -1.45624722583454
4.96 -1.46571841179483
5 -1.467523541364
5.04 -1.46141309061107
5.08 -1.44776071726861
5.12 -1.42695689840404
5.16 -1.39868683902703
5.2 -1.36290104639787
5.24 -1.3201926653032
5.28 -1.27036718281667
5.32 -1.21363445555705
5.36 -1.15084150795629
5.4 -1.08181439457272
5.44 -1.00713127123641
5.48 -0.926941732310871
5.52 -0.841531561272773
5.56 -0.750663295197083
5.6 -0.653310045608949
5.64 -0.550457645146042
5.68 -0.443043891787496
5.72 -0.332121136628074
5.76 -0.219230327219345
5.8 -0.106937187930465
5.84 0.00582153962010727
5.88 0.121830161035475
5.92 0.240317446462592
5.96 0.359479705271032
6 0.47598976726594
6.04 0.587435754135581
6.08 0.693725068266417
6.12 0.794943210876838
6.16 0.890834507864507
6.2 0.9800182059116
6.24 1.06196583425912
6.28 1.13666269355032
6.32 1.20330163569513
6.36 1.26256301157916
6.4 1.31474253206495
6.44 1.35896410305956
6.48 1.39466930804953
6.52 1.42177621196517
6.56 1.44026971446985
6.6 1.45019176638451
6.64 1.45188406581832
6.68 1.44553532415484
6.72 1.43084527671017
6.76 1.40793833553674
6.8 1.37720861807421
6.84 1.33814841395282
6.88 1.29093766561822
6.92 1.23633339518292
6.96 1.17467864240294
7 1.10605484163183
7.04 1.0303868428611
7.08 0.948524730466324
7.12 0.861878868092274
7.16 0.769003380266532
7.2 0.668216217493983
7.24 0.562439086342841
7.28 0.451753266765618
7.32 0.33639606981726
7.36 0.220318848922306
7.4 0.103339648510812
7.44 -0.0140975552222704
7.48 -0.130987317933182
7.52 -0.245588324945308
7.56 -0.356679397719145
7.6 -0.465017241705852
7.64 -0.571348339468923
7.68 -0.675921512989349
7.72 -0.775524823361907
7.76 -0.86980095618767
7.8 -0.959277698782615
7.84 -1.04210994881334
7.88 -1.11791824886356
7.92 -1.18760956536814
7.96 -1.2505968964577
8 -1.30631457480304
8.04 -1.35516678272268
8.08 -1.39709444745509
8.12 -1.43174173053587
8.16 -1.45872234285604
8.2 -1.47822773857633
8.24 -1.49039595928864
8.28 -1.49507911394412
8.32 -1.4922705072218
8.36 -1.48182104165611
8.4 -1.46347067797213
8.44 -1.43737638287019
8.48 -1.40393039600661
8.52 -1.36313592794106
8.56 -1.31454598613796
8.6 -1.25810795118778
8.64 -1.19396383302895
8.68 -1.12241384588933
8.72 -1.04352945760374
8.76 -0.957947906607035
8.8 -0.867568635784429
8.84 -0.772393144967866
8.88 -0.672639121390726
8.92 -0.567419223367088
8.96 -0.455523253258786
9 -0.338808083796726
9.04 -0.219471941221542
9.08 -0.0972270990947808
9.12 0.0275627030298985
9.16 0.153270245950379
9.2 0.278384356668472
9.24 0.400330389257826
9.28 0.51943711459164
9.32 0.636444863220037
9.36 0.749315855416089
9.4 0.85711302014446
9.44 0.959519931816263
9.48 1.05502238950914
9.52 1.14295543551374
9.56 1.22379893553438
9.6 1.29773472078372
9.64 1.36423512869185
9.68 1.42284321950746
9.72 1.47316214863451
9.76 1.51525692053217
9.8 1.54905611140504
9.84 1.57441716909064
9.88 1.59135670132869
9.92 1.59989719107343
9.96 1.60012270506717
10 1.59199945757765
10.04 1.57546767089672
10.08 1.55054004575729
10.12 1.51720524459418
10.16 1.4753553051694
10.2 1.42504073437312
10.24 1.36639301763071
10.28 1.29930016757007
10.32 1.22428221383996
10.36 1.14251090175072
10.4 1.05327194082172
10.44 0.95673361936597
10.48 0.853382756001905
10.52 0.741768792085498
10.56 0.623000083998931
10.6 0.498028866528041
10.64 0.368090229093568
10.68 0.23559499630121
10.72 0.102207281280208
10.76 -0.0297311369827541
10.8 -0.161843401354217
10.84 -0.293849678117418
10.88 -0.420999801942426
10.92 -0.541370960580556
10.96 -0.656119387907855
11 -0.766674223698555
11.04 -0.870889473642716
11.08 -0.967857636438285
11.12 -1.05882729824207
11.16 -1.14360956233542
11.2 -1.22228623579218
11.24 -1.29438605796295
11.28 -1.35943323644128
11.32 -1.41744854867685
11.36 -1.46814705420103
11.4 -1.51152434575371
11.44 -1.54737542805264
11.48 -1.57556600393192
11.52 -1.5961553018932
11.56 -1.60916238408806
11.6 -1.6145707613345
11.64 -1.61244837741769
11.68 -1.60284556172835
11.72 -1.58565198810912
11.76 -1.56082114334439
11.8 -1.52840871130339
11.84 -1.48843512735119
11.88 -1.44071835941486
11.92 -1.38500742483662
11.96 -1.32121956865312
12 -1.24917546667704
12.04 -1.1691374268502
12.08 -1.08258143195314
12.12 -0.990745751815976
12.16 -0.892152895094514
12.2 -0.786453959108383
12.24 -0.674186698300506
12.28 -0.554490252090779
12.32 -0.427670661020627
12.36 -0.294894474877119
12.4 -0.157029461966661
12.44 -0.0154552321718788
12.48 0.127811292560789
12.52 0.269483967315985
12.56 0.406021718694701
12.6 0.536424075694921
12.64 0.660897030222933
12.68 0.781394766771837
12.72 0.89716378109103
12.76 1.00722532930145
12.8 1.11052374228234
12.84 1.20507182797499
12.88 1.29132562506628
12.92 1.37003825616188
12.96 1.44073619103827
13 1.502796736434
13.04 1.55635979323585
13.08 1.60151568361416
13.12 1.63817787429389
13.16 1.66629050384953
13.2 1.68583292921824
13.24 1.6970117263853
13.28 1.70000179252253
13.32 1.69480582094661
13.36 1.68117903539842
13.4 1.65894715096275
13.44 1.62819877066919
13.48 1.58893261448763
13.52 1.54125570228482
13.56 1.48516749639339
13.6 1.42088957779584
13.64 1.34875213418715
13.68 1.26883260265848
13.72 1.18174834783225
13.76 1.08804777878603
13.8 0.98752438849323
13.84 0.880561873978008
13.88 0.768299410895711
13.92 0.652148782876587
13.96 0.533425024396397
14 0.410873973228776
14.04 0.283389450318695
14.08 0.152555940833565
14.12 0.01892971319151
14.16 -0.11729529722906
14.2 -0.255187602772657
14.24 -0.391088471230278
14.28 -0.521074320842174
14.32 -0.644655867663423
14.36 -0.763644718598228
14.4 -0.877587232230631
14.44 -0.985646362972758
14.48 -1.08799903716218
14.52 -1.18292536011034
14.56 -1.27061697090269
14.6 -1.35128140248954
14.64 -1.42421662467116
14.68 -1.48934676819644
14.72 -1.54681898151447
14.76 -1.59671643051184
14.8 -1.63895239153011
14.84 -1.67339657669307
14.88 -1.70011787657866
14.92 -1.71914819161994
14.96 -1.73067402873695
15 -1.73504264224285
15.04 -1.73219446667512
15.08 -1.72181928386922
15.12 -1.70387627600632
15.16 -1.67824521257946
15.2 -1.64475040882978
15.24 -1.6036352168995
15.28 -1.55499383908149
15.32 -1.49870693466541
15.36 -1.43459445581348
15.4 -1.3629732736734
15.44 -1.28387462996377
15.48 -1.19754961000413
15.52 -1.104331050527
15.56 -1.00342941750104
15.6 -0.896006672416123
15.64 -0.784381687501348
15.68 -0.667597677938828
15.72 -0.546506518587328
15.76 -0.42200491132036
15.8 -0.293995523029869
15.84 -0.164617401699717
15.88 -0.0354780166844335
15.92 0.0945103633610308
15.96 0.224084725406579
16 0.350326001186581
16.04 0.47498817381212
16.08 0.596354331850846
16.12 0.71209799402358
16.16 0.823773871160005
16.2 0.931988858041377
16.24 1.03367697524259
16.28 1.12743572560174
16.32 1.21305447744113
16.36 1.29049499277923
16.4 1.36037625135082
16.44 1.42215470129613
16.48 1.4755081595225
16.52 1.52031764593444
16.56 1.55668542778681
16.6 1.58469826769751
16.64 1.60434111909225
16.68 1.61561517740073
16.72 1.61857817511477
16.76 1.61319118101148
16.8 1.59930697932582
16.84 1.57696082090204
16.88 1.54620910078416
16.92 1.50702430403743
16.96 1.45928913639094
17 1.40321107588181
17.04 1.33928598760667
17.08 1.26702468963947
17.12 1.18585690024522
17.16 1.09585481936445
17.2 0.997013050974175
17.24 0.89064051554704
17.28 0.778138427278346
17.32 0.659900350729872
17.36 0.537156092895582
17.4 0.411972167912043
17.44 0.282989433362292
17.48 0.151270813562405
17.52 0.0207739841484714
17.56 -0.109647361912666
17.6 -0.239245643906982
17.64 -0.36458891879214
17.68 -0.483906709531577
17.72 -0.598746193648463
17.76 -0.711037881519448
17.8 -0.819655231691584
17.84 -0.923634545731919
17.88 -1.02316458740102
17.92 -1.11770592050327
17.96 -1.2062745039295
18 -1.28734069845722
18.04 -1.36023288466695
18.08 -1.42574504610333
18.12 -1.48375847730345
18.16 -1.53395535666886
18.2 -1.5764677183241
18.24 -1.61136691258593
18.28 -1.63870523790939
18.32 -1.6585655835029
18.36 -1.67109949761506
18.4 -1.676398216991
18.44 -1.67448405438033
18.48 -1.66512813841814
18.52 -1.64830312667468
18.56 -1.62405610972534
18.6 -1.59225916845856
18.64 -1.55289733646361
18.68 -1.50586140815736
18.72 -1.45105354465595
18.76 -1.38862250111555
18.8 -1.31901930062585
18.84 -1.24240194417718
18.88 -1.15849949242099
18.92 -1.06787517167414
18.96 -0.971924390072341
19 -0.870488642727192
19.04 -0.761944936033868
19.08 -0.647282558434949
19.12 -0.527176853279922
19.16 -0.403223200678278
19.2 -0.277041262168942
19.24 -0.146992485111368
19.28 -0.0151564106465818
19.32 0.115715671090098
19.36 0.244951291113837
19.4 0.37220536052136
19.44 0.495468301425969
19.48 0.612200158965815
19.52 0.721818266888365
19.56 0.824797215902314
19.6 0.92155599629611
19.64 1.01217567903871
19.68 1.09598261076157
19.72 1.17188658097763
19.76 1.23921685154715
19.8 1.29865662745821
19.84 1.35020861019896
19.88 1.39363458018741
19.92 1.42904189312748
19.96 1.45582299755939
20 1.47421461080323


==> data/pendulum_pred.dat <==
t meas1 pred1 real1 meas2 pred2 real2 meas3 pred3 real3 meas4 pred4 real4
0 -1.29890509286178 NaN NaN -0.910115860289393 NaN NaN 1.59031207453472 NaN NaN 1.23177922512956 NaN NaN
0.01 -1.1923297508299 NaN NaN -1.00494543929126 NaN NaN 1.56853234872735 NaN NaN 1.31744391727133 NaN NaN
0.02 -1.07806850756637 NaN NaN -1.09302112507198 NaN NaN 1.53833616577213 NaN NaN 1.39542282204409 NaN NaN
0.03 -0.957385243310312 NaN NaN -1.17429290440983 NaN NaN 1.49977337600809 NaN NaN 1.46542722332826 NaN NaN
0.04 -0.831090972645843 NaN NaN -1.24792873283108 NaN NaN 1.45286854708122 NaN NaN 1.52714773984883 NaN NaN
0.05 -0.70011293276634 NaN NaN -1.31478572929595 NaN NaN 1.39769334874361 NaN NaN 1.58047658185193 NaN NaN
0.06 -0.56562394264731 NaN NaN -1.37430053781822 NaN NaN 1.3346608885662 NaN NaN 1.62535747028316 NaN NaN
0.07 -0.42826101988531 NaN NaN -1.4262824319738 NaN NaN 1.26360333269538 NaN NaN 1.66174182068029 NaN NaN
0.08 -0.288913115495563 NaN NaN -1.47091605725356 NaN NaN 1.1848767519577 NaN NaN 1.68958780593189 NaN NaN
0.09 -0.146238833621692 NaN NaN -1.50785213974244 NaN NaN 1.09975973401813 NaN NaN 1.70902308111149 NaN NaN
0.1 -0.000532060071993988 -0.000532060071993988 -0.000532060071993988 -1.53699537729162 -1.53699537729162 -1.53699537729162 1.00801450221801 1.00801450221801 1.00801450221801 1.72032414336716 1.72032414336716 1.72032414336716
0.11 NaN 0.138514978012542 0.145908398784767 NaN -1.56025007623373 -1.55839743740698 NaN 0.905556244330027 0.908868164711619 NaN 1.72267356476798 1.72323847594508
0.12 NaN 0.278185349356459 0.290587800781046 NaN -1.57482484583145 -1.57216092256412 NaN 0.798036726204693 0.802000879639563 NaN 1.71688228933718 1.71732588887364
0.13 NaN 0.414208220223883 0.431412224087029 NaN -1.58165401383315 -1.57831477668759 NaN 0.684446000060318 0.689265777988488 NaN 1.70286979287931 1.70289417378003
0.14 NaN 0.54596049489707 0.567452449021515 NaN -1.58104783896272 -1.57685267002627 NaN 0.566834225794392 0.573274033902408 NaN 1.68087486971542 1.68046863644551
0.15 NaN 0.672904879356391 0.697651629304646 NaN -1.57244181941368 -1.56778237269523 NaN 0.445744342146645 0.454545767496969 NaN 1.65079634420071 1.64991171391452
0.16 NaN 0.794699948204818 0.822615796636836 NaN -1.55563105414471 -1.55110063925753 NaN 0.321495693700407 0.331929068251828 NaN 1.61222545270741 1.61094601671189
0.17 NaN 0.911318892727408 0.942788476834672 NaN -1.53173774319556 -1.52684801989755 NaN 0.194407766220051 0.205026495447201 NaN 1.56516539857668 1.56359028960538
0.18 NaN 1.02237858770957 1.05811619611807 NaN -1.50065330004919 -1.49500279093719 NaN 0.06404088509826 0.0740724918447252 NaN 1.50987660578534 1.5079015838674
0.19 NaN 1.1264618430321 1.16650281271644 NaN -1.46176514900283 -1.45532960662525 NaN -0.0688537187117281 -0.0605921561387962 NaN 1.44641663702848 1.44391208711908
0.2 NaN 1.22322011129703 1.26680798159648 NaN -1.41498382774454 -1.40764023837146 NaN -0.202043779678039 -0.196536523280256 NaN 1.37486887446201 1.37142310459088
0.21 NaN 1.31237417836954 1.35918888164334 NaN -1.36027134667606 -1.35218793123663 NaN -0.332554340259981 -0.329828122631771 NaN 1.29544684135473 1.2906895757269
0.22 NaN 1.39290331379817 1.44320772774729 NaN -1.29736947275319 -1.28945608428023 NaN -0.459161064430167 -0.45843613471867 NaN 1.20797199483633 1.20174705326746
0.23 NaN 1.46493594027871 1.51894388456585 NaN -1.22677507532285 -1.21994068697853 NaN -0.582400635475359 -0.583546275883737 NaN 1.11248317689472 1.10438586757348
0.24 NaN 1.52868775568316 1.58645690494818 NaN -1.14957213157866 -1.14327558137431 NaN -0.701814677609499 -0.703841383756805 NaN 1.00908529056288 0.998715314583958
0.25 NaN 1.58401996502712 1.64557490773227 NaN -1.06599206237465 -1.05947616700023 NaN -0.817493239386418 -0.818786183105466 NaN 0.897694040840133 0.884675126600367
0.26 NaN 1.63103895227727 1.69625352026086 NaN -0.97623975943256 -0.970191329575101 NaN -0.927664275102136 -0.927666176959677 NaN 0.779355131719089 0.762853898762072
0.27 NaN 1.66983623988085 1.73870297047897 NaN -0.880199392013577 -0.874939277230113 NaN -1.03099527444525 -1.02974636256822 NaN 0.654793134416395 0.634679787507894
0.28 NaN 1.70039397602027 1.7730983351394 NaN -0.777748949348536 -0.772624209884829 NaN -1.12775814110739 -1.12535828942728 NaN 0.524630965898765 0.501413151858386
0.29 NaN 1.72256390342792 1.79909764281886 NaN -0.669366962879707 -0.664279351858727 NaN -1.21773126284181 -1.21323842923122 NaN 0.391064981789425 0.365438153722865
0.3 NaN 1.73630300130846 1.81669573118165 NaN -0.555965243542567 -0.550040013148256 NaN -1.30090519287341 -1.29401281124083 NaN 0.254566612851107 0.227230605380619
0.31 NaN 1.74167424047479 1.82591508523476 NaN -0.437953863984241 -0.42927193234381 NaN -1.3765769036985 -1.36754281716114 NaN 0.115833875053245 0.0856127038314815
0.32 NaN 1.73875237715621 1.82627111926766 NaN -0.315954975043173 -0.3019792094786 NaN -1.44436457404984 -1.43284758143546 NaN -0.0235478808534432 -0.0572225579181007
0.33 NaN 1.7275958280643 1.81823883747042 NaN -0.191695219542442 -0.170842563445952 NaN -1.50455126610044 -1.4901808540484 NaN -0.162300070850291 -0.1982802858592
0.34 NaN 1.70819518125631 1.80231428519412 NaN -0.0672777756055506 -0.0397641908205752 NaN -1.55717817758559 -1.53986966729176 NaN -0.298800329656308 -0.335139593063438
0.35 NaN 1.68053168897644 1.77823004942911 NaN 0.0567636184521441 0.0891374454832147 NaN -1.60198019568954 -1.5819495561363 NaN -0.432937001322127 -0.46833298079019
0.36 NaN 1.6445712349549 1.74597976912421 NaN 0.179679574977006 0.215612140237111 NaN -1.63881293921214 -1.61638512944637 NaN -0.563904434665068 -0.599121492446647
0.37 NaN 1.60025759778447 1.70547315600113 NaN 0.300735576531591 0.341422043220415 NaN -1.6679093199259 -1.64318913101808 NaN -0.690210263824752 -0.725790114269092
0.38 NaN 1.5475623797373 1.65638587875179 NaN 0.420500748387976 0.466518486488872 NaN -1.6894047234778 -1.66254816078015 NaN -0.810578075036386 -0.846951974194098
0.39 NaN 1.48642404818825 1.59888112988962 NaN 0.536953698698787 0.587969822867157 NaN -1.70356906868803 -1.67450266406696 NaN -0.925087648823637 -0.962920389952784
0.4 NaN 1.41667625537785 1.53303100203546 NaN 0.648810309264293 0.703852127694924 NaN -1.7102295275738 -1.67913985751983 NaN -1.03374954015048 -1.07228757386554
0.41 NaN 1.33828680831925 1.45879553917831 NaN 0.755736395519172 0.813133263859666 NaN -1.70912579747111 -1.67627856394124 NaN -1.13517746625337 -1.174007681593
0.42 NaN 1.25192530188551 1.37657183988442 NaN 0.856947393976741 0.915214132984687 NaN -1.70022694635376 -1.6657277172282 NaN -1.22864651623156 -1.26819376200386
0.43 NaN 1.15782051199612 1.28623683392575 NaN 0.951935886601178 1.00989722091339 NaN -1.68349822390973 -1.64773961080124 NaN -1.31453982557938 -1.35480758283662
0.44 NaN 1.05598714094495 1.18763749205879 NaN 1.03976654432194 1.09687045661344 NaN -1.65914786415288 -1.62231753016337 NaN -1.39308127762936 -1.43383023220451
0.45 NaN 0.94723407581063 1.08126081192429 NaN 1.11958993077594 1.17579028481889 NaN -1.6273055991307 -1.58927401337811 NaN -1.46382817978579 -1.50502556714933
0.46 NaN 0.832393808767499 0.968364905709502 NaN 1.19172202549476 1.24653894495913 NaN -1.58786814590035 -1.54857572381281 NaN -1.52691515800035 -1.56856801872883
0.47 NaN 0.711940431321755 0.849654663498395 NaN 1.25635703936242 1.30889040177602 NaN -1.5406864861131 -1.50021732842819 NaN -1.58265139539785 -1.62455255744814
0.48 NaN 0.585966730975557 0.725366932602828 NaN 1.31312192535199 1.36255025011999 NaN -1.48598615838903 -1.44431782164298 NaN -1.63094369196862 -1.67299961814509
0.49 NaN 0.455173706213144 0.595858088042983 NaN 1.3616752991676 1.40785477636474 NaN -1.42410174496208 -1.38112195439884 NaN -1.67167507134557 -1.71390992720339
0.5 NaN 0.320067157498564 0.460862010613365 NaN 1.40227707947185 1.44489065806377 NaN -1.35456311326337 -1.31027487803085 NaN -1.70482332100919 -1.74710964271308
0.51 NaN 0.182302569650146 0.323350252401477 NaN 1.43480936615583 1.47339873383063 NaN -1.27672111132831 -1.2313935924164 NaN -1.73072036731584 -1.77274274511334
0.52 NaN 0.044110365060133 0.185774263637937 NaN 1.45891213517183 1.49327281745979 NaN -1.19086357764732 -1.14500811199446 NaN -1.74932836793741 -1.79100734589728
0.53 NaN -0.0928889238016609 0.0488921882103579 NaN 1.47459301320872 1.50474869644269 NaN -1.0974806058079 -1.05133837288691 NaN -1.76058271129698 -1.80184336406182
0.54 NaN -0.227606481966004 -0.087118574769097 NaN 1.48200452609857 1.50794679730635 NaN -0.996591804158827 -0.950159108360412 NaN -1.76475668218373 -1.80566971252735
0.55 NaN -0.359657386515349 -0.222214626028096 NaN 1.48138975191461 1.50273763372772 NaN -0.889101740476803 -0.842980805508514 NaN -1.76193216853836 -1.80248633810933
0.56 NaN -0.487955524191787 -0.354409406706309 NaN 1.47249525589277 1.48905954233694 NaN -0.776746501848501 -0.732109060264491 NaN -1.7519541123914 -1.79195490798836
0.57 NaN -0.612007790551477 -0.482365881497517 NaN 1.45503539160577 1.46705292651879 NaN -0.660374205627929 -0.618832556563422 NaN -1.73440675228165 -1.7740749849034
0.58 NaN -0.732123115823524 -0.606920156510941 NaN 1.42939064800721 1.43680023562102 NaN -0.540847825578147 -0.503808842105561 NaN -1.70901420048048 -1.74922735299152
0.59 NaN -0.84814214767774 -0.728461770900715 NaN 1.3957545839221 1.39849483923715 NaN -0.417420223926326 -0.385110312409985 NaN -1.67590989868602 -1.71698601806334
0.6 NaN -0.9591545932412 -0.845444433558967 NaN 1.3537974454401 1.35191874428336 NaN -0.289121737515846 -0.263676529268864 NaN -1.6352542833224 -1.67716624520045
0.61 NaN -1.06359524794564 -0.955455389968426 NaN 1.3035230293991 1.29735431484321 NaN -0.158868124416111 -0.142383606023003 NaN -1.58727835541179 -1.63013684857855
0.62 NaN -1.16020240195475 -1.05765884320461 NaN 1.24481245460091 1.23488757281449 NaN -0.0282284326742008 -0.0197519368633582 NaN -1.53217206869394 -1.57566380467159
0.63 NaN -1.24928705901768 -1.15244060679248 NaN 1.17759676999179 1.16452881734117 NaN 0.102210541270434 0.10341836637662 NaN -1.46990873883762 -1.5136069844894
0.64 NaN -1.33097255633451 -1.2391463339108 NaN 1.10309090787041 1.08778195255537 NaN 0.230966461806336 0.225267621385924 NaN -1.40031064434177 -1.44413785330492
0.65 NaN -1.40496268448726 -1.31731842963004 NaN 1.02138738198568 1.00457756782514 NaN 0.357461253490064 0.344434242119846 NaN -1.32313673714105 -1.36724741925549
0.66 NaN -1.47157821853859 -1.38755667831891 NaN 0.932389645187169 0.914323979194777 NaN 0.481511310009025 0.460251564763537 NaN -1.23838915823895 -1.28267430281154
0.67 NaN -1.53079697965418 -1.45013551250801 NaN 0.837051546864621 0.817801843142282 NaN 0.601980125827591 0.572653734157636 NaN -1.14636546248292 -1.19069901405386
0.68 NaN -1.58234607962376 -1.50498456571002 NaN 0.735805701239115 0.716932823184944 NaN 0.717613324196597 0.681321134121042 NaN -1.04714649641927 -1.09156696279705
0.69 NaN -1.62630082326328 -1.55219781751561 NaN 0.629390978664021 0.611400363459244 NaN 0.827568404715065 0.78442744387464 NaN -0.941978763875891 -0.986235414100171
0.7 NaN -1.66292272130202 -1.59179091969693 NaN 0.518629920461684 0.501978058837255 NaN 0.931875072962038 0.881950525473075 NaN -0.8314191778091 -0.875264970430616

